TimeMachine: Timeline Generation for Knowledge-Base Entities

We present a method called TIMEMACHINE to generate a timeline of events and relations for entities in a knowledge base. For example for an actor, such a timeline should show the most important professional and personal milestones and relationships such as works, awards, collaborations, and family relationships. We develop three orthogonal timeline quality criteria that an ideal timeline should satisfy: (1) it shows events that are relevant to the entity; (2) it shows events that are temporally diverse, so they distribute along the time axis, avoiding visual crowding and allowing for easy user interaction, such as zooming in and out; and (3) it shows events that are content diverse, so they contain many different types of events (e.g., for an actor, it should show movies and marriages and awards, not just movies). We present an algorithm to generate such timelines for a given time period and screen size, based on submodular optimization and web-co-occurrence statistics with provable performance guarantees. A series of user studies using Mechanical Turk shows that all three quality criteria are crucial to produce quality timelines and that our algorithm significantly outperforms various baseline and state-of-the-art methods.

==> FIG/Rcode/coverage_no_hxh.csv <==
n_entities_with_at_least_x_events,n_events
1631604,1
931017,2
674286,3
515528,4
410342,5
332998,6
270417,7
235196,8
208369,9
185810,10
168407,11
153412,12
141024,13
129368,14
120400,15
112347,16
105145,17
98691,18
93080,19
88098,20
83399,21
79091,22
75408,23
71867,24
68489,25
65519,26
62771,27
60213,28
57688,29
55445,30
53306,31
51324,32
49482,33
47728,34
46230,35
44716,36
43274,37
41957,38
40725,39
39529,40
38393,41
37229,42
36206,43
35191,44
34240,45
33349,46
32521,47
31692,48
30900,49
30181,50
29432,51
28679,52
28031,53
27390,54
26788,55
26114,56
25533,57
24992,58
24477,59
23951,60
23449,61
22930,62
22460,63
22001,64
21544,65
21157,66
20774,67
20377,68
19995,69
19626,70
19249,71
18920,72
18574,73
18238,74
17955,75
17606,76
17272,77
16977,78
16693,79
16421,80
16154,81
15892,82
15624,83
15383,84
15136,85
14861,86
14652,87
14430,88
14211,89
14018,90
13825,91
13630,92
13412,93
13230,94
13053,95
12853,96
12670,97
12500,98
12303,99
12124,100
11954,101
11771,102
11603,103
11452,104
11299,105
11167,106
11033,107
10894,108
10752,109
10609,110
10481,111
10299,112
10163,113
10022,114
9904,115
9760,116
9647,117
9527,118
9393,119
9272,120
9173,121
9060,122
8955,123
8804,124
8708,125
8603,126
8520,127
8409,128
8309,129
8221,130
8123,131
8023,132
7928,133
7827,134
7743,135
7656,136
7575,137
7487,138
7391,139
7294,140
7224,141
7153,142
7051,143
6986,144
6916,145
6849,146
6745,147
6666,148
6599,149
6545,150
6478,151
6418,152
6351,153
6289,154
6233,155
6155,156
6103,157
6057,158
5995,159
5952,160
5889,161
5826,162
5779,163
5714,164
5673,165
5628,166
5575,167
5525,168
5475,169
5419,170
5376,171
5336,172
5290,173
5251,174
5209,175
5169,176
5109,177
5063,178
5012,179
4964,180
4920,181
4883,182
4848,183
4801,184
4756,185
4723,186
4688,187
4656,188
4620,189
4571,190
4541,191
4516,192
4482,193
4451,194
4411,195
4380,196
4336,197
4292,198
4263,199
4226,200
4190,201
4157,202
4113,203
4080,204
4046,205
4018,206
3988,207
3953,208
3922,209
3896,210
3857,211
3825,212
3796,213
3765,214
3740,215
3712,216
3688,217
3662,218
3633,219
3618,220
3593,221
3572,222
3545,223
3529,224
3501,225
3481,226
3448,227
3426,228
3403,229
3384,230
3365,231
3341,232
3319,233
3302,234
3280,235
3266,236
3234,237
3211,238
3190,239
3167,240
3147,241
3122,242
3105,243
3085,244
3074,245
3061,246
3040,247
3019,248
3001,249
2993,250
2969,251
2954,252
2937,253
2917,254
2904,255
2886,256
2873,257
2858,258
2844,259
2827,260
2809,261
2790,262
2768,263
2749,264
2731,265
2711,266
2691,267
2675,268
2662,269
2656,270
2639,271
2630,272
2616,273
2596,274
2585,275
2570,276
2556,277
2541,278
2534,279
2513,280
2494,281
2478,282
2457,283
2441,284
2425,285
2405,286
2392,287
2382,288
2368,289
2357,290
2344,291
2328,292
2319,293
2303,294
2298,295
2291,296
2278,297
2264,298
2253,299
2244,300
2236,301
2223,302
2208,303
2197,304
2181,305
2170,306
2159,307
2147,308
2139,309
2128,310
2114,311
2100,312
2091,313
2084,314
2072,315
2062,316
2057,317
2044,318
2033,319
2021,320
2010,321
2001,322
1992,323
1985,324
1977,325
1962,326
1953,327
1945,328
1939,329
1933,330
1924,331
1917,332
1906,333
1893,334
1888,335
1879,336
1875,337
1866,338
1850,339
1841,340
1831,341
1814,342
1805,343
1797,344
1791,345
1780,346
1770,347
1762,348
1751,349
1744,350
1736,351
1726,352
1714,353
1698,354
1691,355
1687,356
1679,357
1672,358
1658,359
1654,360
1651,361
1640,362
1635,363
1625,364
1617,365
1611,366
1605,367
1603,368
1598,369
1588,370
1580,371
1573,372
1566,373
1559,374
1550,375
1545,376
1538,377
1532,378
1528,379
1520,380
1510,381
1503,382
1497,383
1491,384
1487,385
1484,386
1481,387
1473,388
1463,389
1454,390
1452,391
1442,392
1435,393
1431,394
1428,395
1421,396
1418,397
1413,398
1406,399
1401,400
1396,401
1389,402
1380,403
1378,404
1373,405
1369,406
1367,407
1363,408
1357,409
1352,410
1347,411
1343,412
1340,413
1338,414
1333,415
1328,416
1324,417
1322,418
1317,419
1310,420
1306,421
1297,422
1292,423
1285,424
1281,425
1276,426
1271,427
1265,428
1258,429
1253,430
1247,431
1245,432
1240,433
1235,434
1231,435
1226,436
1222,437
1219,438
1211,439
1207,440
1202,441
1198,442
1195,443
1187,444
1184,445
1182,446
1180,447
1177,448
1172,449
1167,450
1166,451
1160,452
1153,453
1148,454
1147,455
1142,456
1138,457
1133,458
1129,459
1127,460
1125,461
1120,462
1112,463
1109,464
1101,465
1099,466
1096,467
1093,468
1092,469
1087,470
1084,471
1079,472
1075,473
1069,474
1067,475
1064,476
1061,477
1057,478
1056,479
1053,480
1050,481
1045,482
1043,483
1041,484
1038,485
1036,486
1031,487
1029,488
1023,489
1019,490
1017,491
1012,492
1009,493
1008,494
1003,495
1002,496
999,497
994,498
993,499
991,500
989,501
984,502
980,503
976,504
974,505
970,506
967,507
966,508
964,509
963,510
961,511
956,512
954,514
949,515
948,516
947,517
944,518
943,519
939,520
936,522
933,523
931,524
929,525
928,526
925,527
922,528
920,529
919,531
918,532
915,533
911,534
906,535
904,536
900,537
898,538
896,539
893,540
892,541
891,542
887,543
885,544
881,545
877,546
876,547
874,548
870,549
869,550
865,551
862,553
859,554
858,555
857,556
854,558
852,559
851,560
848,561
846,562
845,563
843,564
841,565
839,566
837,567
835,568
833,569
831,570
829,571
826,572
822,573
820,575
819,576
818,577
814,578
812,579
807,581
805,582
803,583
802,584
798,585
794,586
792,587
791,588
790,589
788,590
786,591
780,592
779,594
776,595
773,596
771,597
770,599
769,600
767,601
766,602
765,603
764,604
761,605
758,606
756,608
753,611
750,612
748,613
747,614
745,615
744,616
743,617
741,618
740,619
739,620
737,621
732,622
728,623
727,625
725,626
720,627
718,628
717,629
715,631
711,632
707,633
706,634
705,635
704,636
701,637
700,638
699,639
696,640
693,643
692,644
690,645
689,646
688,649
686,652
684,653
683,654
682,655
680,656
678,658
674,660
673,661
670,662
666,663
664,664
661,665
660,666
659,668
656,669
654,670
653,671
651,672
650,673
649,674
646,675
644,676
642,677
641,678
640,679
639,682
637,683
634,684
633,686
632,688
630,689
628,690
626,691
625,692
624,693
622,695
618,698
617,700
614,702
612,704
610,705
609,706
608,708
606,710
605,711
604,712
602,714
601,715
599,718
596,719
593,721
590,722
588,724
586,725
585,727
583,728
582,729
581,730
580,731
579,732
576,735
575,736
573,737
572,738
571,742
570,743
568,744
567,745
562,746
559,747
558,748
556,750
554,753
553,754
552,756
550,757
549,758
548,759
545,762
544,763
543,765
542,766
541,767
539,769
538,770
537,771
536,772
534,773
532,774
531,775
530,776
529,777
528,779
525,780
524,781
523,782
522,783
520,784
518,788
516,791
515,792
514,793
512,794
511,797
508,799
507,803
506,805
504,806
503,808
502,810
500,811
499,815
498,817
495,820
494,821
493,822
492,824
491,825
490,826
489,830
488,831
487,833
486,834
485,836
484,838
483,839
481,840
479,841
478,844
477,845
475,849
473,853
472,854
470,855
469,858
468,860
467,866
466,868
464,870
461,871
460,872
459,876
458,878
457,879
455,880
453,881
452,883
450,884
448,888
447,889
446,891
444,892
443,894
442,895
441,896
440,897
439,899
438,901
437,905
436,907
435,910
434,913
433,914
432,916
431,917
430,918
429,919
426,921
425,922
423,927
422,929
421,930
420,931
419,932
417,935
416,941
415,943
414,944
413,948
412,949
411,951
408,953
406,954
405,955
404,956
403,962
401,968
400,971
399,972
398,973
397,974
395,975
391,979
390,982
388,983
387,985
386,988
384,989
382,991
381,992
380,993
379,996
378,997
377,998
376,1000
375,1001
372,1008
371,1009
369,1014
368,1015
367,1017
366,1021
365,1022
364,1024
363,1025
362,1032
361,1033
359,1036
357,1039
356,1043
355,1044
354,1045
353,1049
352,1050
351,1051
350,1052
349,1058
348,1061
347,1062
346,1063
345,1064
344,1065
343,1067
341,1069
340,1071
338,1075
337,1077
336,1078
334,1080
333,1082
331,1086
330,1091
329,1098
328,1100
326,1101
325,1103
324,1105
322,1107
321,1111
320,1112
319,1118
318,1119
316,1121
315,1123
314,1124
313,1125
312,1127
311,1128
309,1133
308,1142
306,1143
305,1144
304,1145
303,1147
302,1149
300,1151
299,1152
297,1157
296,1164
295,1167
293,1169
292,1176
291,1179
290,1188
288,1193
287,1195
286,1196
285,1203
284,1205
283,1212
282,1215
281,1219
280,1220
279,1224
278,1226
277,1229
274,1233
270,1237
268,1239
267,1243
266,1244
265,1245
264,1247
263,1259
262,1272
261,1273
260,1276
259,1278
258,1279
257,1280
256,1281
255,1284
254,1287
253,1289
252,1291
251,1294
250,1295
249,1306
248,1311
247,1317
246,1318
245,1323
244,1324
243,1325
242,1326
241,1332
240,1333
239,1340
238,1341
237,1343
235,1344
234,1351
231,1358
230,1385
229,1389
228,1391
227,1404
226,1406
225,1416
224,1417
223,1432
222,1448
221,1452
220,1454
219,1455
217,1456
216,1459
214,1464
213,1468
212,1470
211,1480
210,1483
209,1494
208,1501
207,1504
206,1507
205,1515
204,1517
201,1525
200,1526
199,1549
198,1551
197,1560
196,1577
195,1589
194,1593
193,1602
192,1613
191,1618
190,1621
189,1632
188,1635
187,1651
186,1654
185,1657
184,1658
183,1659
182,1664
181,1671
180,1676
179,1677
178,1683
177,1684
176,1685
175,1687
174,1691
173,1694
172,1703
171,1710
170,1713
169,1716
168,1723
167,1729
166,1732
165,1733
164,1737
163,1739
162,1745
161,1786
160,1794
159,1798
158,1808
157,1815
156,1836
155,1843
154,1847
153,1851
152,1863
151,1865
150,1868
148,1870
147,1875
146,1882
145,1888
144,1907
143,1913
142,1946
141,1956
140,1996
139,2008
138,2022
137,2038
136,2112
135,2121
134,2125
133,2127
132,2132
131,2152
130,2161
129,2177
128,2178
127,2187
126,2246
125,2269
124,2274
123,2290
122,2291
121,2299
120,2304
119,2307
118,2308
117,2318
116,2343
115,2358
114,2362
113,2363
112,2366
111,2382
110,2400
109,2438
108,2446
107,2470
106,2482
105,2487
104,2490
103,2492
102,2528
101,2535
100,2611
99,2612
98,2620
97,2667
96,2670
95,2675
94,2683
93,2704
92,2726
91,2764
90,2784
89,2834
88,2835
87,2851
86,2855
85,2865
84,2953
83,2959
82,2977
81,2986
79,3133
78,3192
77,3209
76,3221
75,3223
74,3235
73,3250
72,3257
71,3301
70,3387
69,3421
68,3428
67,3437
66,3449
65,3496
64,3567
63,3611
62,3667
61,3684
60,3697
59,3744
58,3760
56,3771
55,3773
54,3778
53,3791
52,3854
51,3869
50,3878
49,3905
48,3935
47,3946
46,3995
45,4006
44,4035
43,4135
42,4144
41,4180
40,4218
39,4251
38,4281
37,4532
36,4599
35,4616
34,4627
33,4779
32,4843
31,4864
30,4892
29,5176
28,5396
27,5400
26,5514
25,5736
24,5844
23,5967
22,6088
21,6236
20,6283
19,6425
18,6613
17,6836
16,6842
15,7202
14,8483
13,8859
12,9200
11,9491
10,9525
9,9807
8,9842
7,10018
6,10287
5,10839
4,10943
3,11752
2,12262
1,13444
0,15517


==> FIG/Rcode/coverage_with_hxh.csv <==
n_entities_with_at_least_x_events,n_events
2032483,1
1451799,2
1245864,3
1102350,4
998254,5
909264,6
833125,7
777437,8
731346,9
686091,10
647053,11
607988,12
574949,13
541358,14
512471,15
483095,16
456811,17
429758,18
404148,19
377979,20
352487,21
326706,22
302144,23
277191,24
263947,25
253174,26
244791,27
236790,28
230126,29
223187,30
217161,31
211027,32
205247,33
199567,34
194576,35
189107,36
184370,37
179396,38
174934,39
170209,40
166055,41
161492,42
157626,43
153329,44
149366,45
145438,46
142013,47
138603,48
135665,49
132935,50
130274,51
127821,52
125523,53
123225,54
121021,55
118938,56
116833,57
114806,58
112888,59
110787,60
108919,61
107142,62
105339,63
103516,64
101769,65
100099,66
98520,67
96888,68
95380,69
93933,70
92587,71
91200,72
89850,73
88592,74
87433,75
86149,76
85049,77
83891,78
82816,79
81657,80
80634,81
79651,82
78595,83
77584,84
76601,85
75619,86
74695,87
73757,88
72863,89
71939,90
71062,91
70296,92
69518,93
68705,94
67939,95
67168,96
66412,97
65685,98
64923,99
64208,100
63556,101
62909,102
62239,103
61580,104
60956,105
60301,106
59737,107
59166,108
58544,109
57968,110
57376,111
56778,112
56264,113
55687,114
55168,115
54628,116
54132,117
53634,118
53174,119
52694,120
52203,121
51727,122
51257,123
50776,124
50345,125
49893,126
49475,127
49085,128
48649,129
48246,130
47848,131
47435,132
47052,133
46662,134
46294,135
45906,136
45549,137
45187,138
44802,139
44436,140
44090,141
43764,142
43422,143
43093,144
42751,145
42374,146
42043,147
41717,148
41388,149
41078,150
40807,151
40517,152
40227,153
39944,154
39610,155
39313,156
39033,157
38738,158
38471,159
38232,160
37974,161
37719,162
37459,163
37186,164
36906,165
36671,166
36421,167
36176,168
35922,169
35687,170
35417,171
35188,172
34965,173
34736,174
34535,175
34301,176
34063,177
33858,178
33658,179
33450,180
33242,181
33041,182
32813,183
32620,184
32390,185
32178,186
31978,187
31763,188
31552,189
31352,190
31145,191
30967,192
30760,193
30583,194
30386,195
30240,196
30066,197
29897,198
29732,199
29560,200
29378,201
29204,202
29021,203
28846,204
28693,205
28539,206
28352,207
28182,208
28003,209
27838,210
27667,211
27521,212
27358,213
27188,214
27047,215
26907,216
26757,217
26598,218
26454,219
26310,220
26158,221
26007,222
25876,223
25763,224
25632,225
25471,226
25337,227
25207,228
25074,229
24922,230
24803,231
24684,232
24547,233
24427,234
24303,235
24170,236
24044,237
23907,238
23784,239
23666,240
23541,241
23418,242
23279,243
23144,244
23030,245
22919,246
22788,247
22688,248
22586,249
22469,250
22354,251
22249,252
22127,253
22010,254
21894,255
21782,256
21691,257
21567,258
21462,259
21355,260
21269,261
21151,262
21037,263
20939,264
20845,265
20736,266
20656,267
20576,268
20469,269
20370,270
20269,271
20181,272
20087,273
19985,274
19886,275
19792,276
19722,277
19623,278
19536,279
19451,280
19365,281
19286,282
19200,283
19117,284
19006,285
18918,286
18832,287
18730,288
18633,289
18543,290
18453,291
18374,292
18294,293
18221,294
18144,295
18050,296
17976,297
17876,298
17797,299
17712,300
17649,301
17565,302
17489,303
17423,304
17366,305
17286,306
17210,307
17133,308
17059,309
16968,310
16889,311
16797,312
16739,313
16660,314
16584,315
16506,316
16424,317
16349,318
16285,319
16218,320
16164,321
16082,322
16011,323
15938,324
15864,325
15792,326
15730,327
15659,328
15605,329
15553,330
15484,331
15420,332
15361,333
15298,334
15236,335
15177,336
15113,337
15053,338
14978,339
14903,340
14844,341
14788,342
14750,343
14694,344
14627,345
14573,346
14521,347
14465,348
14391,349
14321,350
14275,351
14213,352
14165,353
14117,354
14053,355
14014,356
13960,357
13907,358
13851,359
13792,360
13746,361
13691,362
13638,363
13582,364
13527,365
13473,366
13417,367
13363,368
13296,369
13245,370
13198,371
13142,372
13096,373
13040,374
12992,375
12942,376
12889,377
12840,378
12799,379
12743,380
12689,381
12648,382
12591,383
12549,384
12483,385
12440,386
12407,387
12367,388
12303,389
12254,390
12209,391
12156,392
12113,393
12055,394
12011,395
11969,396
11926,397
11875,398
11839,399
11796,400
11748,401
11698,402
11654,403
11621,404
11587,405
11539,406
11491,407
11449,408
11405,409
11377,410
11341,411
11295,412
11255,413
11194,414
11162,415
11108,416
11067,417
11024,418
10986,419
10946,420
10901,421
10869,422
10825,423
10788,424
10750,425
10717,426
10685,427
10659,428
10614,429
10563,430
10510,431
10460,432
10425,433
10390,434
10358,435
10307,436
10264,437
10229,438
10185,439
10150,440
10116,441
10076,442
10049,443
10012,444
9970,445
9937,446
9913,447
9874,448
9825,449
9789,450
9757,451
9720,452
9689,453
9658,454
9623,455
9594,456
9560,457
9539,458
9509,459
9473,460
9441,461
9408,462
9376,463
9347,464
9317,465
9283,466
9256,467
9217,468
9187,469
9159,470
9127,471
9094,472
9060,473
9028,474
9006,475
8971,476
8937,477
8911,478
8876,479
8843,480
8814,481
8787,482
8758,483
8733,484
8704,485
8671,486
8641,487
8605,488
8570,489
8546,490
8510,491
8481,492
8452,493
8425,494
8396,495
8363,496
8333,497
8298,498
8270,499
8246,500
8217,501
8189,502
8171,503
8156,504
8131,505
8098,506
8070,507
8042,508
8009,509
7992,510
7970,511
7947,512
7927,513
7897,514
7867,515
7840,516
7817,517
7786,518
7756,519
7724,520
7703,521
7680,522
7653,523
7628,524
7603,525
7588,526
7557,527
7530,528
7511,529
7485,530
7456,531
7434,532
7418,533
7394,534
7366,535
7344,536
7320,537
7295,538
7274,539
7248,540
7224,541
7194,542
7182,543
7159,544
7137,545
7115,546
7085,547
7070,548
7042,549
7023,550
6997,551
6969,552
6951,553
6931,554
6912,555
6887,556
6860,557
6840,558
6812,559
6799,560
6776,561
6752,562
6729,563
6709,564
6684,565
6663,566
6637,567
6618,568
6599,569
6580,570
6555,571
6534,572
6513,573
6487,574
6457,575
6443,576
6429,577
6412,578
6388,579
6368,580
6353,581
6330,582
6311,583
6293,584
6274,585
6255,586
6235,587
6211,588
6191,589
6176,590
6156,591
6126,592
6103,593
6081,594
6064,595
6039,596
6021,597
6006,598
5980,599
5963,600
5940,601
5919,602
5896,603
5872,604
5839,605
5823,606
5808,607
5798,608
5783,609
5771,610
5747,611
5736,612
5714,613
5697,614
5683,615
5663,616
5640,617
5621,618
5601,619
5578,620
5558,621
5536,622
5508,623
5490,624
5478,625
5465,626
5451,627
5439,628
5421,629
5405,630
5396,631
5386,632
5367,633
5349,634
5330,635
5315,636
5292,637
5280,638
5266,639
5247,640
5234,641
5216,642
5200,643
5181,644
5167,645
5145,646
5121,647
5102,648
5089,649
5067,650
5050,651
5039,652
5028,653
5010,654
5000,655
4988,656
4969,657
4947,658
4932,659
4912,660
4896,661
4887,662
4878,663
4863,664
4847,665
4835,666
4817,667
4802,668
4789,669
4773,670
4757,671
4743,672
4730,673
4716,674
4707,675
4699,676
4685,677
4670,678
4653,679
4642,680
4631,681
4614,682
4596,683
4572,684
4566,685
4554,686
4547,687
4527,688
4508,689
4489,690
4477,691
4466,692
4453,693
4437,694
4428,695
4419,696
4404,697
4390,698
4380,699
4373,700
4365,701
4356,702
4349,703
4341,704
4323,705
4310,706
4300,707
4292,708
4284,709
4271,710
4258,711
4241,712
4230,713
4217,714
4204,715
4193,716
4179,717
4167,718
4153,719
4144,720
4133,721
4122,722
4115,723
4102,724
4090,725
4079,726
4059,727
4046,728
4030,729
4020,730
4008,731
3992,732
3978,733
3973,734
3966,735
3955,736
3937,737
3924,738
3913,739
3904,740
3894,741
3881,742
3864,743
3856,744
3847,745
3831,746
3819,747
3810,748
3796,749
3782,750
3769,751
3765,752
3754,753
3740,754
3731,755
3714,756
3705,757
3689,758
3679,759
3668,760
3661,761
3654,762
3642,763
3635,764
3626,765
3620,766
3612,767
3606,768
3596,769
3583,770
3570,771
3568,772
3558,773
3549,774
3536,775
3531,776
3521,777
3515,778
3506,779
3499,780
3488,781
3469,782
3466,783
3455,784
3445,785
3441,786
3434,787
3427,788
3414,789
3405,790
3394,791
3380,792
3372,793
3361,794
3353,795
3344,796
3337,797
3323,798
3316,799
3308,800
3300,801
3288,802
3278,803
3265,804
3256,805
3241,806
3231,807
3227,808
3217,809
3208,810
3199,811
3192,812
3186,813
3182,814
3168,815
3163,816
3155,817
3146,818
3141,819
3137,820
3131,821
3123,822
3113,823
3102,824
3093,825
3086,826
3077,827
3069,828
3061,829
3053,830
3044,831
3040,832
3035,833
3030,834
3019,835
3014,836
2999,837
2992,838
2984,839
2972,840
2964,841
2951,842
2944,843
2939,844
2935,845
2928,846
2916,847
2912,848
2904,849
2896,850
2887,851
2879,852
2871,853
2862,854
2854,855
2845,856
2838,857
2833,858
2825,859
2821,860
2812,861
2806,862
2803,863
2800,864
2792,865
2785,866
2772,867
2764,868
2757,869
2752,870
2745,871
2737,872
2735,873
2731,874
2725,875
2719,876
2712,877
2708,878
2697,879
2690,880
2684,881
2679,882
2676,883
2670,884
2665,885
2655,886
2648,887
2639,888
2631,889
2629,890
2622,891
2613,892
2609,893
2605,894
2597,895
2593,896
2586,897
2573,898
2566,899
2562,900
2557,901
2551,902
2549,903
2544,904
2537,905
2530,906
2526,907
2522,908
2517,909
2513,910
2507,911
2503,912
2499,913
2492,914
2489,915
2482,916
2481,917
2477,918
2475,919
2470,920
2465,921
2460,922
2456,923
2448,924
2443,925
2438,926
2436,927
2428,928
2421,929
2418,930
2412,931
2406,932
2400,933
2392,934
2389,935
2383,936
2374,937
2366,938
2361,939
2359,940
2355,941
2352,942
2345,943
2340,944
2332,945
2328,946
2323,947
2319,948
2315,949
2308,950
2304,951
2299,952
2289,953
2286,954
2283,955
2280,956
2274,957
2272,958
2269,959
2262,960
2252,961
2248,962
2244,963
2241,964
2235,965
2232,966
2227,967
2224,968
2219,969
2213,970
2207,971
2199,972
2192,973
2189,974
2182,975
2176,976
2171,977
2166,978
2164,979
2156,980
2153,981
2148,982
2144,983
2138,984
2137,985
2132,986
2130,987
2126,988
2119,989
2116,990
2106,991
2101,992
2097,993
2094,994
2091,995
2084,996
2077,997
2074,998
2067,999
2060,1000
2054,1001
2048,1002
2046,1003
2039,1004
2036,1005
2033,1006
2028,1007
2024,1008
2022,1009
2017,1010
2013,1011
2010,1012
2002,1013
2000,1014
1997,1015
1994,1016
1990,1017
1985,1018
1976,1019
1972,1020
1967,1021
1965,1022
1957,1023
1954,1024
1950,1025
1943,1026
1939,1027
1933,1028
1930,1029
1924,1030
1918,1031
1915,1032
1909,1033
1904,1034
1898,1036
1893,1037
1888,1038
1886,1039
1884,1040
1879,1041
1871,1042
1868,1043
1865,1044
1859,1045
1856,1046
1851,1047
1849,1048
1846,1049
1845,1050
1843,1051
1840,1052
1835,1053
1829,1054
1824,1055
1823,1056
1816,1057
1810,1058
1804,1059
1800,1060
1796,1061
1793,1062
1790,1063
1780,1064
1776,1065
1771,1066
1769,1067
1764,1068
1762,1069
1760,1070
1757,1071
1752,1072
1747,1073
1743,1074
1740,1075
1739,1076
1734,1077
1728,1078
1726,1079
1723,1080
1721,1081
1717,1082
1715,1083
1712,1084
1708,1085
1704,1087
1702,1088
1697,1089
1694,1090
1689,1091
1686,1092
1684,1093
1679,1094
1675,1095
1672,1096
1669,1097
1664,1098
1661,1099
1653,1100
1645,1101
1642,1102
1635,1103
1631,1104
1626,1105
1621,1106
1620,1107
1618,1108
1615,1109
1612,1110
1605,1111
1602,1112
1598,1113
1592,1114
1591,1115
1590,1116
1589,1117
1587,1118
1582,1119
1580,1120
1576,1121
1575,1122
1572,1123
1568,1124
1566,1125
1565,1126
1562,1127
1559,1128
1557,1129
1555,1130
1551,1131
1550,1132
1548,1133
1546,1134
1542,1135
1540,1136
1536,1137
1534,1138
1532,1139
1528,1140
1525,1141
1524,1142
1520,1143
1518,1144
1514,1145
1512,1146
1508,1147
1506,1148
1502,1149
1499,1150
1496,1151
1494,1152
1492,1153
1491,1154
1488,1155
1481,1156
1478,1157
1475,1158
1471,1159
1469,1160
1466,1162
1465,1163
1461,1164
1460,1165
1457,1167
1453,1168
1452,1169
1446,1170
1437,1171
1436,1172
1433,1173
1429,1174
1427,1175
1424,1176
1420,1177
1419,1178
1418,1179
1414,1180
1412,1181
1405,1182
1404,1183
1400,1184
1398,1185
1397,1186
1396,1187
1392,1188
1389,1189
1388,1190
1386,1191
1384,1192
1379,1193
1377,1194
1376,1195
1371,1196
1370,1197
1368,1198
1363,1199
1359,1200
1358,1201
1355,1202
1353,1203
1350,1204
1348,1205
1344,1209
1342,1210
1337,1211
1333,1212
1331,1213
1328,1214
1325,1215
1324,1216
1322,1217
1320,1218
1316,1219
1315,1220
1314,1222
1310,1224
1306,1225
1302,1226
1299,1227
1298,1228
1296,1229
1295,1230
1294,1231
1290,1232
1287,1233
1286,1234
1284,1235
1282,1236
1279,1237
1278,1238
1275,1239
1272,1240
1271,1241
1267,1242
1265,1243
1260,1244
1257,1245
1253,1246
1251,1247
1249,1248
1244,1249
1243,1250
1241,1253
1240,1254
1238,1255
1236,1256
1235,1257
1232,1258
1231,1260
1229,1261
1226,1262
1225,1263
1222,1264
1221,1266
1220,1267
1219,1268
1217,1269
1215,1270
1213,1272
1210,1273
1209,1275
1205,1276
1204,1278
1202,1279
1201,1280
1199,1281
1197,1282
1195,1284
1194,1285
1193,1286
1192,1287
1189,1288
1188,1289
1185,1290
1183,1291
1180,1292
1176,1293
1174,1294
1168,1295
1166,1296
1165,1298
1163,1300
1160,1302
1158,1304
1157,1305
1156,1306
1153,1307
1151,1308
1149,1309
1146,1310
1145,1311
1144,1312
1143,1313
1141,1314
1138,1315
1135,1316
1133,1317
1128,1318
1127,1319
1126,1320
1124,1321
1121,1322
1119,1323
1118,1324
1116,1325
1115,1326
1114,1327
1113,1328
1111,1329
1109,1330
1108,1331
1107,1333
1105,1334
1104,1335
1102,1336
1101,1337
1099,1338
1095,1339
1093,1340
1090,1342
1089,1343
1088,1344
1087,1345
1084,1346
1083,1347
1082,1348
1078,1349
1077,1350
1075,1352
1073,1353
1071,1354
1068,1355
1067,1357
1066,1359
1065,1361
1062,1362
1061,1363
1057,1364
1054,1365
1053,1366
1051,1367
1050,1368
1046,1369
1044,1370
1043,1371
1042,1374
1040,1375
1039,1376
1036,1377
1033,1378
1030,1379
1025,1380
1024,1381
1022,1383
1020,1384
1019,1385
1017,1386
1015,1388
1014,1389
1013,1390
1011,1391
1009,1392
1008,1393
1007,1394
1006,1397
1005,1398
1003,1399
1002,1400
1000,1401
999,1402
998,1403
996,1404
994,1405
993,1406
992,1408
989,1410
988,1411
986,1413
985,1414
984,1415
982,1416
981,1417
978,1419
975,1420
973,1421
971,1423
970,1425
969,1426
968,1427
967,1428
965,1429
962,1431
961,1433
960,1435
958,1436
956,1438
955,1439
954,1442
950,1444
949,1445
947,1447
944,1448
943,1449
941,1450
939,1451
937,1452
934,1454
932,1455
931,1456
929,1458
928,1459
926,1460
925,1461
922,1462
920,1463
919,1464
918,1465
917,1466
915,1467
913,1468
910,1469
909,1471
907,1473
906,1475
902,1477
899,1478
896,1480
894,1481
892,1482
890,1484
888,1485
886,1486
885,1487
884,1490
883,1491
881,1492
878,1493
876,1494
875,1496
873,1497
872,1498
871,1499
869,1500
868,1502
867,1508
866,1509
865,1510
861,1511
859,1512
857,1514
855,1515
854,1516
853,1517
852,1519
849,1520
847,1521
845,1522
843,1524
842,1526
840,1527
839,1528
837,1529
835,1530
833,1531
832,1534
831,1535
830,1537
829,1538
828,1541
827,1542
825,1543
824,1544
822,1546
821,1547
819,1549
818,1550
817,1552
815,1554
812,1555
811,1558
808,1560
806,1561
804,1562
803,1563
801,1564
800,1567
799,1568
797,1569
794,1571
793,1572
790,1575
789,1577
788,1578
786,1579
785,1580
784,1581
782,1583
781,1585
780,1586
779,1588
777,1589
776,1591
775,1592
773,1593
771,1594
769,1595
768,1598
767,1600
766,1602
765,1604
764,1605
763,1606
761,1607
760,1608
758,1610
755,1611
754,1612
753,1613
751,1614
749,1615
748,1617
746,1618
745,1619
744,1620
743,1622
741,1624
740,1625
739,1628
737,1629
736,1630
735,1632
733,1633
732,1634
731,1635
730,1636
728,1638
727,1639
726,1643
723,1645
721,1647
720,1648
718,1649
717,1651
716,1654
714,1655
712,1657
711,1658
710,1660
709,1661
707,1662
706,1663
705,1665
704,1668
703,1669
702,1671
701,1675
700,1677
699,1678
698,1682
695,1686
694,1687
692,1689
690,1694
689,1696
688,1697
687,1699
685,1703
684,1706
681,1707
680,1709
679,1710
676,1712
675,1713
673,1714
670,1715
669,1716
667,1718
665,1719
663,1722
662,1723
661,1725
659,1727
658,1729
655,1730
654,1731
653,1735
650,1738
647,1740
646,1741
645,1747
644,1749
643,1750
642,1751
639,1753
637,1754
635,1756
632,1758
631,1762
630,1763
629,1764
628,1765
626,1766
624,1771
623,1774
622,1781
620,1782
618,1786
617,1787
616,1791
614,1792
613,1794
612,1796
611,1797
610,1798
608,1800
606,1804
605,1805
603,1808
602,1811
601,1813
600,1814
599,1816
598,1817
597,1818
596,1826
595,1831
594,1832
593,1834
592,1836
590,1837
588,1839
586,1840
585,1841
584,1845
582,1846
581,1848
580,1855
578,1858
577,1859
576,1862
575,1863
574,1864
573,1868
572,1870
571,1872
570,1874
567,1876
566,1882
564,1883
562,1884
561,1885
560,1886
559,1889
558,1890
557,1892
555,1895
554,1896
552,1898
551,1903
550,1907
548,1910
547,1913
546,1921
545,1923
544,1924
543,1925
542,1926
540,1928
539,1931
537,1933
536,1935
535,1937
534,1938
533,1942
531,1943
529,1944
528,1946
527,1947
526,1948
524,1953
523,1956
522,1958
521,1959
520,1962
519,1965
517,1966
516,1967
515,1972
513,1974
512,1982
510,1986
509,1987
508,1993
507,1996
506,1997
505,1998
504,1999
503,2001
502,2008
500,2009
499,2012
498,2018
497,2023
496,2024
495,2032
493,2033
492,2036
491,2037
490,2040
489,2041
488,2047
487,2051
486,2054
485,2056
484,2057
482,2058
481,2059
480,2062
478,2063
477,2067
475,2069
474,2075
473,2076
472,2078
471,2083
470,2084
469,2087
468,2092
467,2093
466,2095
465,2098
464,2099
463,2104
462,2108
461,2115
460,2125
459,2128
458,2130
457,2133
456,2134
455,2138
454,2141
453,2143
452,2144
451,2145
448,2146
447,2149
446,2151
444,2158
443,2164
442,2169
441,2174
440,2181
438,2191
437,2194
436,2195
435,2198
434,2211
433,2213
432,2216
430,2219
429,2221
428,2229
427,2233
426,2241
425,2246
424,2247
423,2249
422,2250
421,2258
419,2259
418,2261
416,2263
415,2267
414,2269
413,2275
412,2283
411,2285
410,2289
409,2292
408,2294
407,2296
406,2301
405,2310
404,2320
403,2329
402,2330
401,2334
400,2336
399,2337
398,2341
397,2342
396,2349
395,2350
393,2356
392,2364
391,2365
390,2372
388,2376
386,2382
385,2384
384,2385
383,2388
381,2389
380,2392
379,2394
377,2400
376,2411
375,2413
374,2423
373,2424
372,2426
371,2429
370,2446
369,2454
368,2466
367,2471
366,2474
365,2476
362,2477
361,2478
360,2480
359,2485
358,2498
357,2500
356,2507
355,2519
354,2538
353,2539
352,2541
351,2545
350,2547
349,2563
348,2564
346,2565
345,2567
344,2568
343,2573
342,2578
341,2583
340,2592
339,2608
338,2614
337,2617
336,2627
335,2628
334,2629
332,2633
331,2634
330,2635
329,2638
327,2641
325,2643
324,2649
323,2651
322,2652
321,2653
320,2655
319,2662
318,2667
317,2672
316,2673
315,2676
313,2679
312,2681
311,2682
310,2683
309,2687
308,2693
306,2698
305,2707
304,2708
303,2709
302,2717
301,2718
300,2724
298,2733
297,2734
296,2748
295,2749
294,2753
293,2757
292,2762
290,2774
289,2777
288,2780
287,2784
286,2798
285,2811
284,2813
283,2816
282,2820
281,2825
280,2830
279,2831
276,2839
275,2842
274,2851
273,2856
272,2867
271,2869
269,2877
268,2878
267,2883
266,2889
264,2892
263,2899
262,2907
261,2910
260,2912
259,2942
258,2945
257,2956
256,2974
255,2977
254,2978
253,2983
252,2990
251,2993
250,2996
249,2997
248,3002
246,3021
245,3026
244,3028
243,3032
242,3035
241,3039
240,3047
239,3051
238,3058
237,3059
236,3075
235,3086
233,3094
232,3116
231,3133
230,3134
229,3153
228,3156
227,3166
226,3169
225,3178
224,3213
223,3223
222,3225
221,3231
220,3243
219,3261
218,3263
217,3264
216,3268
215,3271
214,3282
212,3315
211,3319
210,3320
209,3324
208,3325
207,3341
206,3343
205,3348
204,3349
203,3351
202,3352
201,3362
200,3372
199,3388
198,3390
197,3401
196,3410
195,3416
194,3425
193,3437
192,3439
191,3441
190,3451
189,3456
188,3463
187,3499
186,3526
185,3530
184,3540
183,3572
182,3639
181,3699
180,3708
179,3764
178,3773
177,3776
176,3801
175,3803
174,3806
173,3827
172,3852
170,3859
169,3864
168,3879
167,3880
166,3901
165,3903
164,3911
163,3920
162,3938
161,3954
160,3972
159,3991
158,4004
157,4007
156,4022
155,4024
154,4084
153,4087
152,4107
151,4135
150,4197
149,4210
148,4211
147,4276
146,4291
145,4303
144,4320
143,4338
141,4341
140,4346
139,4350
138,4384
137,4411
136,4483
135,4488
134,4490
133,4492
132,4500
131,4530
130,4580
129,4611
127,4634
126,4643
125,4651
124,4777
123,4804
122,4817
121,4844
120,4861
119,4925
118,4954
117,4982
116,5108
115,5115
114,5225
113,5259
112,5268
111,5273
110,5280
109,5316
108,5374
107,5432
106,5434
105,5496
104,5529
103,5574
102,5580
101,5586
100,5613
99,5622
98,5623
97,5633
96,5639
95,5658
94,5774
93,5814
92,5835
91,5873
90,5962
89,5963
88,6005
87,6100
86,6161
85,6200
84,6231
83,6293
82,6417
81,6465
80,6480
79,6519
78,6578
77,6581
76,6627
75,6628
74,6688
73,6906
72,6912
71,6947
70,7000
69,7050
68,7402
67,7453
66,7458
65,7485
64,7563
63,7630
62,7891
61,7950
60,8149
59,8272
58,8353
57,8397
56,8454
55,8482
54,8646
53,9055
52,9083
51,9102
50,9234
49,9327
48,9472
47,9499
46,9591
45,9640
44,9839
43,10008
42,10028
41,10140
40,10238
39,10664
38,10677
37,10844
36,11384
35,11494
34,12296
33,12419
32,12569
31,13269
30,13338
29,13414
28,13444
27,13992
26,14651
25,14841
24,14946
23,14959
22,15039
21,15042
20,15143
19,15907
18,16561
17,16652
16,17063
15,18075
14,18140
13,20184
12,20511
11,21781
10,22606
9,22781
8,22810
7,22854
6,24905
5,28983
4,28994
3,31392
2,33969
1,38407
0,51545


==> FIG/Rcode/experiment_data.txt <==


0 ('G2E-E2E-E2D-EmphasisE2E', 'G2E-WithConstraint') 1250
bootstrapped confidence interval entity level
min: 0.752101, max: 0.904564
mean 0.837785048907
quantiles 0.792194264069 0.838427947598 0.881868950112
(0.79219426406926408, 0.83842794759825323, 0.8818689501116902)
single shot (full data) 0.83829787234


1 ('G2E-E2E-E2D-EmphasisE2E', 'G2E-E2E') 1250
bootstrapped confidence interval entity level
min: 0.495413, max: 0.705607
mean 0.599664107659
quantiles 0.536660098204 0.598173515982 0.666666666667
(0.53666009820390226, 0.59817351598173518, 0.66666666666666663)
single shot (full data) 0.598130841121


2 ('G2E-E2E-E2D-EmphasisE2E', 'G2E-E2E-E2D-EmphasisE2E-EntityDiversityOff') 1250
bootstrapped confidence interval entity level
min: 0.844538, max: 0.965517
mean 0.909646139604
quantiles 0.87122691217 0.910638297872 0.944686711143
(0.87122691217044745, 0.91063829787234041, 0.94468671114316627)
single shot (full data) 0.910638297872


3 ('G2E-E2E-E2D-EmphasisE2E', 'G2E-E2D') 1250
bootstrapped confidence interval entity level
min: 0.534247, max: 0.739726
mean 0.64206083478
quantiles 0.577981651376 0.642533936652 0.707762557078
(0.57798165137614677, 0.64253393665158376, 0.70776255707762559)
single shot (full data) 0.644144144144



4 ('G2E-E2E-E2D-EmphasisE2E-EntityDiversityDiminishingReturns', 'G2E-E2E-E2D-EmphasisE2E-EntityDiversityOff') 1250
bootstrapped confidence interval entity level
min: 0.854077, max: 0.952991
mean 0.907307925433
quantiles 0.869184456125 0.909090909091 0.940934475056
(0.86918445612529505, 0.90909090909090906, 0.94093447505584515)
single shot (full data) 0.906382978723







5 layout G2E-E2E-E2D-EmphasisE2E-NoConstraintPostConstraint
bootstrapped confidence interval entity level
min: 0.566667, max: 1.000000
mean 0.8639
quantiles 0.733333333333 0.866666666667 0.966666666667
(0.73333333333333328, 0.8666666666666667, 0.96666666666666667)
single shot (full data) 0.866666666667
